Solving the Bethe-Salpeter equation on massively parallel architectures

The last ten years have witnessed fast spreading of massively parallel computing clusters, from leading supercomputing facilities down to the average university computing center. Many companies in the private sector have undergone a similar evolution. In this scenario, the seamless integration of software and middleware libraries is a key ingredient to ensure portability of scientific codes and guarantees them an extended lifetime. In this work, we describe the integration of the ChASE library, a modern parallel eigensolver, into an existing legacy code for the first-principles computation of optical properties of materials via solution of the Bethe-Salpeter equation for the optical polarization function. Our numerical tests show that, as a result of integrating ChASE and parallelizing the reading routine, the code experiences a remarkable speedup and greatly improved scaling behavior on both multi- and many-core architectures. We demonstrate that such a modernized BSE code will, by fully exploiting parallel computing architectures and file systems, enable domain scientists to accurately study complex material systems that were not accessible before.

==> plots/data/BW_Strong_Scaling.csv <==
mode,nodes,cores,time,stdev
KSCG,1,16,5515.6545,4.6440792721177
KSCG,4,64,1554.039375,0.934002437668896
KSCG,9,144,830.262125,0.224241857632087
KSCG,16,256,592.2335,1.27036530179315
KSCG,25,400,471.940875,0.305418419081572
KSCG,36,576,427.555875,0.306030548195065
KSCG,49,784,383.554375,2.70321157871257
KSCG,64,1024,359.89175,0.497670214958806
ChASE,1,16,2390.08,2.59123544720605
ChASE,4,64,617.828375,2.63161020439144
ChASE,9,144,270.862625,3.08695911109484
ChASE,16,256,161.295,2.21710815510398
ChASE,25,400,109.586625,0.664997730930608
ChASE,36,576,82.012,0.081629826481678
ChASE,49,784,67.8205,0.082147950152673
ChASE,64,1024,55.920625,0.18260334647223


==> plots/data/BW_Weak_Scaling.csv <==
mode,nodes,cores,time,stdev
KSCG,1,  16,5197.457,1.28
KSCG,4,  64,6701.2196,2.06
KSCG,9,  144,6576.3124,1.99
KSCG,16, 256,8036.1352,1.37
KSCG,25, 400,8128.179,9.97
KSCG,36, 576,9072.1012,1.75
KSCG,49, 784,10781.9126,19.69
KSCG,64, 1024,11736.1142,2.99
KSCG,81, 1296,12855.1642,6.50
KSCG,100,1600,13755.388
KSCG,121,1936,15318.241
KSCG,144,2304,16123.969
KSCG,169,2704,17825.44
ChASEnex25,1,  16,3188.3456,10.8948814036685
ChASEnex25,4,  64,2986.4404,14.6138264941118
ChASEnex25,9,  144,2672.3512,21.0375246096113
ChASEnex25,16, 256,4657.3708,303.256631323537
ChASEnex25,25, 400,2443.0156,17.2021617333404
ChASEnex25,36, 576,3522.3428,138.674311648553
ChASEnex25,49, 784,2615.5224,61.0260096827574
ChASEnex25,64, 1024,3699.0692,96.7703524675817
ChASEnex25,81, 1296,4771.1752,97.7297545898894
ChASEnex25,100,1600,6522.1968,158.068910120555
ChASEnex25,121,1936,5408.9656,111.738072201466
ChASEnex25,144,2304,4462.8222,174.61626201388
ChASEnex25,169,2704,4172.6374,237.952505847911
ChASEnex100,1,  16,2247.098
ChASEnex100,4,  64,2357.005
ChASEnex100,9,  144,2448.948
ChASEnex100,16, 256,3384.717
ChASEnex100,25, 400,3567.123
ChASEnex100,36, 576,3087.49
ChASEnex100,49, 784,3055.616
ChASEnex100,64, 1024,3032.59
ChASEnex100,81, 1296,3488.841
ChASEnex100,100,1600,4779.386


==> plots/data/BW_Weak_Scaling_long.csv <==
mode,nodes,cores,All[sec],Lanczos[sec],Filter[sec],QR[sec],RR[sec],Resid[sec]
KSCG,1,  16,  5197.84
KSCG,1,  16,  5197.73
KSCG,1,  16,  5195.71
KSCG,1,  16,  5199.16
KSCG,1,  16,  5196.85
KSCG,4,  64,  6697.94
KSCG,4,  64,  6702.14
KSCG,4,  64,  6700.48
KSCG,4,  64,  6702.58
KSCG,4,  64,  6702.96
KSCG,9,  144, 6579.55
KSCG,9,  144, 6575.76
KSCG,9,  144, 6575.75
KSCG,9,  144, 6574.13
KSCG,9,  144, 6576.38
KSCG,16, 256, 8037.23
KSCG,16, 256, 8035.64
KSCG,16, 256, 8035.43
KSCG,16, 256, 8034.53
KSCG,16, 256, 8037.85
KSCG,25, 400, 8120.80
KSCG,25, 400, 8144.98
KSCG,25, 400, 8129.30
KSCG,25, 400, 8124.33
KSCG,25, 400, 8121.49
KSCG,36, 576, 9074.76
KSCG,36, 576, 9070.71
KSCG,36, 576, 9072.92
KSCG,36, 576, 9071.54
KSCG,36, 576, 9070.58
KSCG,49, 784, 10775.28
KSCG,49, 784, 10816.18
KSCG,49, 784, 10766.47
KSCG,49, 784, 10772.67
KSCG,49, 784, 10778.96
KSCG,64, 1024, 11731.80
KSCG,64, 1024, 11738.32
KSCG,64, 1024, 11737.21
KSCG,64, 1024, 11734.32
KSCG,64, 1024, 11738.93
KSCG,81, 1296, 12864.67
KSCG,81, 1296, 12857.52
KSCG,81, 1296, 12849.15
KSCG,81, 1296, 12849.08
KSCG,81, 1296, 12855.41
KSCG,100,1600,13755.388
KSCG,121,1936,15318.241
KSCG,144,2304,16123.969
KSCG,169,2704,17825.44
ChASEnex25,1,  16,   3103.23, 944.14, 1910.86, 12.03, 92.86, 93.52
ChASEnex25,1,  16,   3110.34, 955.51, 1909.96, 10.83, 92.29, 91.92
ChASEnex25,1,  16,   3125.51, 947.19, 1926.10, 13.18, 94.96, 94.25
ChASEnex25,1,  16,   3104.87, 948.33, 1907.07, 12.00, 94.01, 93.62
ChASEnex25,1,  16,   3126.07, 950.22, 1927.10, 12.04, 93.03, 93.85
ChASEnex25,4,  64,   2914.71, 954.74, 1726.75, 25.66, 87.83, 84.00
ChASEnex25,4,  64,   2884.63, 951.77, 1701.78, 21.46, 90.80, 83.09
ChASEnex25,4,  64,   2902.84, 955.06, 1713.40, 23.60, 90.20, 84.85
ChASEnex25,4,  64,   2888.05, 954.61, 1703.43, 21.36, 89.06, 83.85
ChASEnex25,4,  64,   2913.60, 951.65, 1727.81, 27.12, 87.83, 83.18
ChASEnex25,9,  144,  2563.88, 973.91, 1345.39, 49.56, 78.07, 66.81
ChASEnex25,9,  144,  2603.73, 975.04, 1385.81, 48.61, 75.57, 68.54
ChASEnex25,9,  144,  2601.26, 973.66, 1375.06, 49.25, 85.18, 67.96
ChASEnex25,9,  144,  2564.80, 974.89, 1345.19, 49.27, 78.88, 66.42
ChASEnex25,9,  144,  2563.40, 974.42, 1347.05, 47.79, 77.16, 66.83
ChASEnex25,16, 256,  4356.28, 978.45, 2945.41, 69.61, 165.20, 147.09
ChASEnex25,16, 256,  4853.72, 982.64, 3383.31, 67.53, 199.53, 169.99
ChASEnex25,16, 256,  4918.31, 985.15, 3440.16, 62.76, 205.54, 174.14
ChASEnex25,16, 256,  4313.20, 980.11, 2904.99, 67.46, 164.97, 144.95
ChASEnex25,16, 256,  4335.57, 979.04, 2923.67, 68.28, 167.92, 146.14
ChASEnex25,25, 400,  2324.49, 993.83, 1106.37, 61.83, 67.26, 56.48
ChASEnex25,25, 400,  2311.66, 992.31, 1093.39, 61.60, 71.12, 55.74
ChASEnex25,25, 400,  2358.62, 991.13, 1139.87, 62.30, 68.49, 59.32
ChASEnex25,25, 400,  2333.06, 993.64, 1112.66, 61.68, 70.68, 56.90
ChASEnex25,25, 400,  2333.81, 988.83, 1120.28, 67.72, 63.31, 56.17
ChASEnex25,36, 576,  3310.92, 988.93, 1968.35, 89.70, 119.81, 100.47
ChASEnex25,36, 576,  3352.39, 993.67, 2000.67, 100.80, 111.95, 101.63
ChASEnex25,36, 576,  3360.07, 987.08, 2016.65, 88.53, 122.09, 102.04
ChASEnex25,36, 576,  3341.53, 986.98, 2000.07, 89.04, 120.78, 100.99
ChASEnex25,36, 576,  3648.38, 1070.13, 2197.42, 95.42, 128.48, 113.27
ChASEnex25,49, 784,  2505.84, 986.85, 1248.84, 96.91, 72.74, 64.62
ChASEnex25,49, 784,  2416.88, 986.06, 1169.17, 90.84, 71.75, 62.91
ChASEnex25,49, 784,  2437.69, 988.01, 1188.01, 91.60, 71.24, 62.95
ChASEnex25,49, 784,  2572.35, 987.36, 1310.80, 99.44, 71.82, 67.05
ChASEnex25,49, 784,  2496.12, 985.53, 1242.91, 95.27, 72.15, 64.36
ChASEnex25,64, 1024, 3729.76, 1047.13, 2249.40, 143.87, 129.82, 114.98
ChASEnex25,64, 1024, 3545.36, 989.22, 2145.27, 133.58, 121.52, 111.20
ChASEnex25,64, 1024, 3512.30, 989.25, 2113.78, 132.61, 118.44, 112.93
ChASEnex25,64, 1024, 3494.66, 989.24, 2094.96, 135.94, 121.51, 110.02
ChASEnex25,64, 1024, 3524.55, 988.62, 2124.45, 135.50, 121.45, 109.24
ChASEnex25,81, 1296, 4777.28, 991.88, 3090.87, 269.53, 186.96, 166.19
ChASEnex25,81, 1296, 4530.79, 990.50, 2880.30, 260.17, 177.48, 150.49
ChASEnex25,81, 1296, 4606.41, 991.43, 2954.96, 248.65, 182.18, 157.35
ChASEnex25,81, 1296, 4651.73, 991.39, 2981.10, 258.94, 178.52, 169.93
ChASEnex25,81, 1296, 4553.66, 992.00, 2911.75, 246.98, 174.61, 156.46
ChASEnex25,100,1600, 6433.46, 993.26, 4581.12, 264.82, 287.75, 234.22
ChASEnex25,100,1600, 6257.97, 993.58, 4411.51, 270.30, 281.25, 229.00
ChASEnex25,100,1600, 6227.22, 993.38, 4390.01, 264.63, 276.06, 229.27
ChASEnex25,100,1600, 6611.76, 993.13, 4729.18, 278.15, 293.07, 245.95
ChASEnex25,100,1600, 6301.92, 993.43, 4459.20, 287.77, 262.21, 227.04
ChASEnex25,121,1936, 5166.37, 990.11, 3457.53, 273.46, 202.53, 183.27
ChASEnex25,121,1936, 5411.81, 989.80, 3688.75, 282.12, 204.24, 187.43
ChASEnex25,121,1936, 5153.77, 989.73, 3448.64, 270.97, 200.75, 184.19
ChASEnex25,121,1936, 5306.47, 989.88, 3588.72, 255.72, 225.15, 187.18
ChASEnex25,121,1936, 5183.33, 989.68, 3479.17, 255.73, 213.64, 185.62
ChASEnex25,144,2304, 4161.33, 995.66, 2562.84, 265.43, 151.97, 134.84
ChASEnex25,144,2304, 4094.91, 995.93, 2500.27, 257.32, 154.25, 136.85
ChASEnex25,144,2304, 4544.73, 1032.41, 2881.10, 243.45, 182.48, 155.01
ChASEnex25,144,2304, 4309.80, 995.66, 2694.67, 244.06, 180.53, 144.29
ChASEnex25,144,2304, 4332.55, 995.92, 2718.00, 247.91, 175.47, 144.66
ChASEnex25,169,2704, 3876.30, 995.73, 2295.52, 240.27, 169.63, 123.45
ChASEnex25,169,2704, 4359.70, 996.00, 2731.15, 270.93, 171.79, 139.64
ChASEnex25,169,2704, 4097.11, 995.76, 2502.66, 234.66, 178.00, 135.53
ChASEnex25,169,2704, 3813.33, 995.708, 2238.77, 236.63, 171.505, 120.231
ChASEnex25,169,2704, 3804.65, 995.48, 2230.37, 233.02, 175.21, 120.09
ChASEnex100,1,  16,  2247.098
ChASEnex100,4,  64,  2357.005
ChASEnex100,9,  144, 2448.948
ChASEnex100,16, 256, 3384.717
ChASEnex100,25, 400, 3567.123
ChASEnex100,36, 576, 3087.49
ChASEnex100,49, 784, 3055.616
ChASEnex100,64, 1024, 3032.59
ChASEnex100,81, 1296, 3488.841
ChASEnex100,100,1600, 4779.386


==> plots/data/Naphthalene.csv <==
1overEcutoffp,Ebpeak,xFitPeaklowcutoff,yFitPeaklowcutoff,xFitPeakhightcutoff,yFitPeakhightcutoff,1overEcutoffl,Eblowest,xFitLowestlowcutoff,yFitLowestlowcutoff,xFitLowesthightcutoff,yFitLowesthightcutoff
0.181818181818182,0.93103,0,1.2925103,0,1.5881162,0.181818181818182,1.18076,0,1.2675839,0,1.2919754
0.125,0.97804,0.011111111,1.2633177,0.011111111,1.5087368,0.125,1.20518,0.011111111,1.2633411,0.011111111,1.2832986
0.111111111111111,1.02133,0.022222222,1.2341252,0.022222222,1.4293573,0.111111111111111,1.22571,0.022222222,1.2590984,0.022222222,1.2746217
0.1,1.03827,0.033333333,1.2049327,0.033333333,1.3499779,0.1,1.2296,0.033333333,1.2548556,0.033333333,1.2659449
0.083333333333333,1.06188,0.044444444,1.1757401,0.044444444,1.2705985,0.083333333333333,1.23493,0.044444444,1.2506129,0.044444444,1.257268
0.076923076923077,1.07676,0.055555556,1.1465476,0.055555556,1.1912191,0.076923076923077,1.23703,0.055555556,1.2463701,0.055555556,1.2485912
0.071428571428572,1.09635,0.066666667,1.1173551,0.066666667,1.1118396,0.071428571428572,1.23945,0.066666667,1.2421274,0.066666667,1.2399143
0.0625,1.13995,0.077777778,1.0881625,0.077777778,1.0324602,0.0625,1.24473,0.077777778,1.2378847,0.077777778,1.2312375
0.055555555555556,1.1908,0.088888889,1.05897,0.088888889,0.95308077,0.055555555555556,1.24878,0.088888889,1.2336419,0.088888889,1.2225607
0.05,1.23184,0.1,1.0297775,0.1,0.87370134,0.05,1.25251,0.1,1.2293992,0.1,1.2138838
0.045454545454546,1.26287,,,,,0.045454545454546,1.25671,,,,





==> plots/data/chase_juwels.csv <==
mode,nodes,taskspernode,threadspertask,gpus,Size,Iterations,Vecs,All[sec],Lanczos[sec],Filter[sec],QR[sec],RR[sec],Resid[sec]
gpu,1,4,10,4,4,6,8960,33.4728,3.85464,17.2807,1.00627,0.698451,0.532447
gpu,1,4,10,4,4,6,8960,33.6912,3.83086,17.5046,1.05434,0.612045,0.547866
gpu,1,4,10,4,4,6,8960,33.5263,3.93362,17.2702,1.03736,0.61689,0.53696
gpu,1,4,10,4,4,6,8960,33.4309,3.79732,17.2884,1.04533,0.62614,0.538695
gpu,1,4,10,4,4,6,8960,33.4266,3.80327,17.2908,1.04501,0.606403,0.540571
gpu,1,4,10,4,4,6,8960,33.4593,3.82503,17.302,1.05822,0.598668,0.536247
gpu,1,4,10,4,4,6,8960,33.4417,3.80286,17.2898,1.06015,0.602589,0.541615
gpu,1,4,10,4,4,6,8960,33.4384,3.82504,17.2783,1.04796,0.598321,0.539387
gpu,1,4,10,4,4,6,8960,33.4073,3.81736,17.2557,1.04964,0.597914,0.538247
gpu,1,4,10,4,4,6,8960,33.3275,3.78801,17.2355,1.03475,0.601318,0.539308
gpu,4,4,10,4,16,5,8160,32.2162,4.12127,15.8552,2.07807,0.911311,0.799306
gpu,4,4,10,4,16,5,8160,32.1499,3.94288,15.9908,2.09201,0.901039,0.800324
gpu,4,4,10,4,16,5,8160,32.0321,3.86736,15.939,2.06686,0.93989,0.797401
gpu,4,4,10,4,16,5,8160,31.9826,3.86227,15.9155,2.05484,0.964235,0.777725
gpu,4,4,10,4,16,5,8160,31.909,3.85873,15.8195,2.11796,0.918553,0.778301
gpu,4,4,10,4,16,5,8160,31.9975,3.89316,15.8391,2.06453,0.933742,0.816599
gpu,4,4,10,4,16,5,8160,31.8734,3.85783,15.8461,2.02933,0.911527,0.767392
gpu,4,4,10,4,16,5,8160,32.0272,3.87354,15.8921,2.13652,0.890774,0.805782
gpu,4,4,10,4,16,5,8160,31.8986,3.86581,15.8359,2.06342,0.891353,0.789588
gpu,4,4,10,4,16,5,8160,31.9432,3.85193,15.8425,2.06909,0.9467,0.798725
gpu,9,4,10,4,36,7,11360,49.4913,4.14184,25.0879,5.38577,1.54448,1.453
gpu,9,4,10,4,36,7,11360,49.3067,3.97132,24.9238,5.50049,1.59831,1.45874
gpu,9,4,10,4,36,7,11360,49.3519,3.97956,25.0178,5.39308,1.63421,1.47606
gpu,9,4,10,4,36,7,11360,49.3281,4.04922,24.9697,5.3654,1.68906,1.41199
gpu,9,4,10,4,36,7,11360,49.2432,3.95811,25.0024,5.37581,1.53639,1.49135
gpu,9,4,10,4,36,7,11360,49.328,3.94799,24.9425,5.54808,1.59295,1.47359
gpu,9,4,10,4,36,7,11360,49.3706,3.98496,25.0424,5.3734,1.6272,1.47492
gpu,9,4,10,4,36,7,11360,49.1835,4.0195,24.9132,5.42657,1.57733,1.40688
gpu,9,4,10,4,36,7,11360,49.2357,3.98739,24.9678,5.35767,1.58632,1.45239
gpu,9,4,10,4,36,7,11360,49.3362,3.9361,24.9748,5.56076,1.55436,1.47632
gpu,16,4,10,4,64,6,10020,45.7291,4.17156,20.7634,6.89698,2.06359,1.66687
gpu,16,4,10,4,64,6,10020,45.9901,4.13494,20.9581,6.91273,1.99383,1.82154
gpu,16,4,10,4,64,6,10020,45.7301,4.16186,20.8421,6.868,2.01639,1.67548
gpu,16,4,10,4,64,6,10020,45.8687,4.19499,20.9471,6.91026,2.02597,1.65587
gpu,16,4,10,4,64,6,10020,45.7706,4.1487,20.7917,6.92446,2.04595,1.68804
gpu,16,4,10,4,64,6,10020,45.9487,4.19538,20.9356,6.93799,2.05842,1.66521
gpu,16,4,10,4,64,6,10020,45.6249,4.18503,20.7308,6.90621,1.94423,1.6998
gpu,16,4,10,4,64,6,10020,45.8691,4.21065,20.8935,6.89202,2.00761,1.70504
gpu,16,4,10,4,64,6,10020,45.6657,4.21584,20.7595,6.90712,1.97295,1.63662
gpu,16,4,10,4,64,6,10020,45.827,4.16694,20.8956,6.85662,2.01675,1.71393
gpu,25,4,10,4,100,5,9340,44.2613,4.23942,19.4191,7.8436,2.24793,2.06817
gpu,25,4,10,4,100,5,9340,44.2363,4.16959,19.4239,7.82957,2.25735,2.10688
gpu,25,4,10,4,100,5,9340,44.21,4.24966,19.401,7.76588,2.21566,2.12476
gpu,25,4,10,4,100,5,9340,44.2401,4.21085,19.4176,7.84738,2.2257,2.08324
gpu,25,4,10,4,100,5,9340,44.2583,4.19847,19.5515,7.80493,2.32373,1.91485
gpu,25,4,10,4,100,5,9340,44.1458,4.19329,19.4077,7.76823,2.28167,2.02377
gpu,25,4,10,4,100,5,9340,44.259,4.1996,19.5262,7.78709,2.31395,1.96906
gpu,25,4,10,4,100,5,9340,44.1655,4.17903,19.4472,7.83485,2.20172,2.03474
gpu,25,4,10,4,100,5,9340,44.1524,4.15653,19.3873,7.85532,2.21545,2.08657
gpu,25,4,10,4,100,5,9340,44.1789,4.17668,19.3938,7.82945,2.20838,2.11073
gpu,36,4,10,4,144,5,9540,49.1409,4.60177,21.1388,9.86954,2.67795,2.38441
gpu,36,4,10,4,144,5,9540,48.826,4.40119,21.0383,9.83402,2.76713,2.31682
gpu,36,4,10,4,144,5,9540,48.8321,4.39618,21.1054,9.79794,2.69082,2.37588
gpu,36,4,10,4,144,5,9540,48.7407,4.31293,21.1114,9.7273,2.77946,2.34173
gpu,36,4,10,4,144,5,9540,48.8983,4.36413,21.1193,9.85937,2.76962,2.33208
gpu,36,4,10,4,144,5,9540,48.8359,4.36792,21.1512,9.76712,2.74807,2.3438
gpu,36,4,10,4,144,5,9540,48.8023,4.33833,21.1242,9.78891,2.81047,2.28501
gpu,36,4,10,4,144,5,9540,48.8024,4.33673,21.1615,9.75812,2.74204,2.3357
gpu,36,4,10,4,144,5,9540,48.8713,4.34365,21.1292,9.86216,2.76148,2.31348
gpu,36,4,10,4,144,5,9540,48.8245,4.30366,21.1404,9.75353,2.77627,2.38167
gpu,1,4,10,4,4,6,8960,33.8687,3.79051,17.6582,1.0183,0.682915,0.562316
gpu,1,4,10,4,4,6,8960,33.4277,3.79239,17.3159,1.01999,0.626891,0.535628
gpu,1,4,10,4,4,6,8960,33.8709,3.7963,17.6615,1.01515,0.685611,0.564958
gpu,1,4,10,4,4,6,8960,33.4073,3.79342,17.2958,1.01849,0.62447,0.539452
gpu,1,4,10,4,4,6,8960,33.8445,3.79003,17.6178,1.02202,0.707941,0.560783
gpu,4,4,10,4,16,5,8160,31.9753,3.88244,15.8407,2.12338,0.917529,0.795434
gpu,4,4,10,4,16,5,8160,31.8963,3.88171,15.8142,2.06543,0.912332,0.791684
gpu,4,4,10,4,16,5,8160,31.9637,3.92675,15.859,2.08372,0.874727,0.78632
gpu,4,4,10,4,16,5,8160,31.879,3.86049,15.7948,2.07727,0.944404,0.775859
gpu,4,4,10,4,16,5,8160,32.1049,3.94443,15.9535,2.03859,0.922356,0.793376
gpu,9,4,10,4,36,7,11360,49.5041,4.01459,25.1556,5.52461,1.62464,1.37575
gpu,9,4,10,4,36,7,11360,49.5848,4.01612,25.149,5.49496,1.68933,1.42976
gpu,9,4,10,4,36,7,11360,49.8619,4.05578,25.3362,5.44017,1.61667,1.54266
gpu,9,4,10,4,36,7,11360,49.477,3.97628,25.0464,5.44512,1.63213,1.53653
gpu,9,4,10,4,36,7,11360,49.6439,4.01904,25.1912,5.49735,1.58936,1.53101
gpu,16,4,10,4,64,6,10020,45.9556,4.30378,20.7419,7.13984,1.95392,1.66624
gpu,16,4,10,4,64,6,10020,46.1417,4.16035,21.1694,6.94762,1.97797,1.74845
gpu,16,4,10,4,64,6,10020,45.8472,4.17111,20.9119,6.95472,1.96035,1.69947
gpu,16,4,10,4,64,6,10020,45.8562,4.22454,20.8908,6.96093,1.94586,1.69367
gpu,16,4,10,4,64,6,10020,45.8981,4.21165,20.9157,7.00061,1.95418,1.67531
gpu,25,4,10,4,100,5,9340,44.4537,4.37978,19.5466,7.83245,2.31045,1.91174
gpu,25,4,10,4,100,5,9340,44.3158,4.17936,19.5658,7.90146,2.2986,1.90948
gpu,25,4,10,4,100,5,9340,44.2566,4.2155,19.5269,7.78745,2.29795,1.93598
gpu,25,4,10,4,100,5,9340,44.3098,4.24935,19.5441,7.86564,2.3039,1.8688
gpu,25,4,10,4,100,5,9340,44.3268,4.22577,19.6098,7.82516,2.2988,1.88444
gpu,36,4,10,4,144,5,9540,49.1798,4.36908,21.2634,9.89,2.71652,2.44875
gpu,36,4,10,4,144,5,9540,49.1843,4.33265,21.2975,9.82408,2.83983,2.39479
gpu,36,4,10,4,144,5,9540,49.2196,4.35202,21.3022,9.86139,2.77828,2.43377
gpu,36,4,10,4,144,5,9540,49.1092,4.33074,21.246,9.84343,2.82087,2.38089
gpu,36,4,10,4,144,5,9540,49.237,4.31773,21.3536,9.83568,2.79876,2.45187
gpu,49,4,10,4,196,6,10620,59.5199,4.65975,24.1945,13.882,3.5367,3.14754
gpu,49,4,10,4,196,6,10620,59.389,4.4474,24.1531,13.9154,3.48165,3.29498
gpu,49,4,10,4,196,6,10620,59.4467,4.42189,24.3241,13.8315,3.60736,3.18392
gpu,49,4,10,4,196,6,10620,59.2181,4.39781,24.1222,13.8219,3.52757,3.24808
gpu,49,4,10,4,196,6,10620,59.4007,4.4782,24.1442,13.8258,3.54118,3.31339
gpu,49,4,10,4,196,6,10620,59.232,4.43283,24.2504,13.7969,3.67179,2.9941
gpu,49,4,10,4,196,6,10620,59.2843,4.3745,24.2458,13.8793,3.52696,3.16322
gpu,49,4,10,4,196,6,10620,59.3709,4.4223,24.377,13.8284,3.70088,2.95059
gpu,49,4,10,4,196,6,10620,59.4529,4.44618,24.2731,13.8284,3.56553,3.25962
gpu,49,4,10,4,196,6,10620,59.3572,4.45544,24.2949,13.8542,3.47547,3.17738
gpu,49,4,10,4,196,6,10620,59.3762,4.45521,24.3145,13.873,3.61138,3.027
gpu,49,4,10,4,196,6,10620,59.4799,4.44768,24.3911,13.9129,3.53177,3.10244
gpu,49,4,10,4,196,6,10620,59.2262,4.37755,24.3021,13.862,3.37853,3.20659
gpu,49,4,10,4,196,6,10620,59.3635,4.46648,24.3138,13.7983,3.49942,3.20067
gpu,49,4,10,4,196,6,10620,59.314,4.42479,24.1881,13.7959,3.65826,3.14597
cpu,1,4,12,0,4,6,8960,83.9551,18.2834,56.9455,0.905112,2.88697,2.8405
cpu,1,4,12,0,4,6,8960,86.7706,19.4128,58.4414,0.882616,3.04638,2.89491
cpu,1,4,12,0,4,6,8960,86.1153,18.3359,58.8852,0.906467,2.9338,2.94416
cpu,1,4,12,0,4,6,8960,86.2314,18.9377,58.5769,0.864223,2.91021,2.83358
cpu,1,4,12,0,4,6,8960,85.3004,19.567,57.0814,0.910234,2.84008,2.80809
cpu,1,4,12,0,4,6,8960,82.3484,18.2066,55.5984,0.87508,2.80834,2.7654
cpu,1,4,12,0,4,6,8960,85.8986,19.1697,57.9701,0.893004,2.88398,2.88549
cpu,1,4,12,0,4,6,8960,85.3486,19.0588,57.5622,0.896072,2.88382,2.85374
cpu,1,4,12,0,4,6,8960,85.793,19.3804,57.7034,0.896225,2.86959,2.84832
cpu,1,4,12,0,4,6,8960,87.4374,18.8701,59.7087,0.914683,2.92744,2.92369
cpu,4,4,12,0,16,5,8160,80.9201,18.703,52.6552,1.78698,3.03683,2.99659
cpu,4,4,12,0,16,5,8160,83.3931,20.4385,53.2085,1.86004,3.0352,3.10933
cpu,4,4,12,0,16,5,8160,80.7208,18.6975,52.5894,1.75373,2.99455,2.94413
cpu,4,4,12,0,16,5,8160,79.8922,18.2676,52.1433,1.79082,3.00995,2.93853
cpu,4,4,12,0,16,5,8160,80.592,18.256,52.8157,1.7403,3.03688,3.00142
cpu,4,4,12,0,16,5,8160,82.8739,19.7376,53.3508,1.82253,3.136,3.0846
cpu,4,4,12,0,16,5,8160,83.8138,20.7018,53.3596,1.84945,3.14338,3.01877
cpu,4,4,12,0,16,5,8160,82.6527,18.9922,53.8893,1.81553,3.15428,3.05912
cpu,4,4,12,0,16,5,8160,82.924,20.6278,52.7167,1.76925,3.07878,2.98864
cpu,4,4,12,0,16,5,8160,81.6815,19.6236,52.5743,1.76701,2.99713,2.97835
cpu,9,4,12,0,36,7,11360,112.151,20.4306,76.0975,4.3795,4.53098,4.26561
cpu,9,4,12,0,36,7,11360,111.092,20.378,75.3162,4.28406,4.30422,4.36573
cpu,9,4,12,0,36,7,11360,109.949,18.9236,75.5626,4.29524,4.3621,4.36224
cpu,9,4,12,0,36,7,11360,112.798,21.7185,75.5308,4.25068,4.48573,4.36945
cpu,9,4,12,0,36,7,11360,111.84,20.8751,75.4631,4.34607,4.38116,4.33028
cpu,9,4,12,0,36,7,11360,111.977,20.0985,75.8643,4.30011,4.44106,4.83014
cpu,9,4,12,0,36,7,11360,111.787,19.7915,76.2699,4.35892,4.53927,4.38375
cpu,9,4,12,0,36,7,11360,112.464,18.7835,78.0627,4.45743,4.32801,4.3758
cpu,9,4,12,0,36,7,11360,109.323,18.5823,75.324,4.32865,4.3095,4.33396
cpu,9,4,12,0,36,7,11360,110.792,18.7354,76.4839,4.28402,4.49163,4.35378
cpu,16,4,12,0,64,6,10020,103.268,18.9479,67.6858,5.74861,4.50918,4.27884
cpu,16,4,12,0,64,6,10020,106.98,21.9542,67.6831,6.04192,4.53369,4.66918
cpu,16,4,12,0,64,6,10020,106.853,22.5518,67.006,5.58485,4.61379,4.99837
cpu,16,4,12,0,64,6,10020,105.559,21.2635,67.3783,5.8067,4.64014,4.37105
cpu,16,4,12,0,64,6,10020,102.664,18.6352,67.5063,5.58612,4.47704,4.36135
cpu,16,4,12,0,64,6,10020,104.963,21.4279,66.8026,5.62364,4.66161,4.34672
cpu,16,4,12,0,64,6,10020,104.448,20.7699,66.7984,5.85726,4.50765,4.41715
cpu,16,4,12,0,64,6,10020,105.65,21.4023,67.456,5.82944,4.55477,4.30293
cpu,16,4,12,0,64,6,10020,106.849,21.9396,67.7615,5.96545,4.5057,4.57921
cpu,16,4,12,0,64,6,10020,105.162,21.2043,67.1937,5.82101,4.47308,4.36991
cpu,25,4,12,0,100,5,9340,98.7958,19.6598,62.1971,6.32884,4.6734,4.18052
cpu,25,4,12,0,100,5,9340,100.308,20.914,62.1566,6.3064,4.7691,4.40607
cpu,25,4,12,0,100,5,9340,98.4117,19.7045,61.9763,6.2907,4.46013,4.2242
cpu,25,4,12,0,100,5,9340,99.9381,20.9484,61.9818,6.49816,4.48847,4.26053
cpu,25,4,12,0,100,5,9340,98.83,19.9415,61.9323,6.24055,4.47326,4.48667
cpu,25,4,12,0,100,5,9340,103.06,24.4681,61.609,6.4182,4.59414,4.21074
cpu,25,4,12,0,100,5,9340,98.7696,20.0839,61.8238,6.22032,4.42051,4.46422
cpu,25,4,12,0,100,5,9340,104.019,25.3015,61.7272,6.25936,4.72144,4.25068
cpu,25,4,12,0,100,5,9340,97.9024,19.0408,61.8625,6.34152,4.57961,4.32237
cpu,25,4,12,0,100,5,9340,104.488,25.8514,61.6367,6.44277,4.55225,4.2472
cpu,36,4,12,0,144,5,9540,104.505,21.6725,63.3672,7.87376,4.86668,4.97758
cpu,36,4,12,0,144,5,9540,105.462,22.8623,62.9667,7.89349,4.81663,5.17532
cpu,36,4,12,0,144,5,9540,105.128,22.4381,63.3508,8.15014,4.85184,4.58746
cpu,36,4,12,0,144,5,9540,109.741,25.9723,63.7127,8.40601,4.99141,4.90966
cpu,36,4,12,0,144,5,9540,105.305,22.7902,63.1444,7.89657,4.92278,4.8026
cpu,36,4,12,0,144,5,9540,111.511,28.9246,63.1232,7.72312,5.38494,4.60565
cpu,36,4,12,0,144,5,9540,109.723,27.3167,63.0715,7.95526,4.96869,4.65907
cpu,36,4,12,0,144,5,9540,107.874,25.1676,63.1567,7.87576,5.17072,4.75381
cpu,36,4,12,0,144,5,9540,108.012,22.3006,65.4582,8.14027,5.40995,4.95479
cpu,36,4,12,0,144,5,9540,105.223,22.2909,63.2998,7.86851,5.2072,4.8083
cpu,1,4,12,0,4,6,8960,86.1544,18.7056,58.6591,0.90049,2.88408,2.90996
cpu,1,4,12,0,4,6,8960,86.0759,18.5212,58.6665,0.897928,2.93851,2.95856
cpu,1,4,12,0,4,6,8960,85.7389,18.7176,58.2166,0.909812,2.86057,2.89945
cpu,1,4,12,0,4,6,8960,86.2413,18.7558,58.6208,0.907946,2.92581,2.93825
cpu,1,4,12,0,4,6,8960,85.8358,18.5523,58.4624,0.908131,2.89992,2.91851
cpu,4,4,12,0,16,5,8160,82.4283,18.7067,54.0971,1.7667,3.06828,3.04623
cpu,4,4,12,0,16,5,8160,83.0114,18.707,54.5385,1.7917,3.12949,3.10048
cpu,4,4,12,0,16,5,8160,82.9356,18.72,54.5176,1.78337,3.11765,3.05309
cpu,4,4,12,0,16,5,8160,81.4932,18.6486,53.2099,1.85012,3.01703,3.02465
cpu,4,4,12,0,16,5,8160,82.431,18.667,54.0126,1.79667,3.10387,3.10755
cpu,9,4,12,0,36,7,11360,112.091,19.5838,76.7187,4.50666,4.43766,4.39674
cpu,9,4,12,0,36,7,11360,112.041,19.5933,76.8182,4.39142,4.43035,4.36218
cpu,9,4,12,0,36,7,11360,112.214,19.5546,76.98,4.42429,4.45779,4.3511
cpu,9,4,12,0,36,7,11360,112.041,19.5799,76.675,4.48871,4.44992,4.40129
cpu,9,4,12,0,36,7,11360,112.324,19.5861,77.0175,4.39538,4.48031,4.39834
cpu,16,4,12,0,64,6,10020,105.053,19.6034,68.5694,5.8462,4.57048,4.36331
cpu,16,4,12,0,64,6,10020,110.34,25.0883,68.3755,5.70743,4.57099,4.49622
cpu,16,4,12,0,64,6,10020,106.176,20.8857,68.351,5.77793,4.68973,4.36905
cpu,16,4,12,0,64,6,10020,108.734,23.235,68.3407,5.79036,4.78133,4.48626
cpu,16,4,12,0,64,6,10020,107.132,21.2008,68.7259,5.81689,4.6414,4.64704
cpu,25,4,12,0,100,5,9340,104.924,24.8171,62.4252,6.59299,4.82494,4.50653
cpu,25,4,12,0,100,5,9340,106.36,26.657,62.3768,6.62932,4.45264,4.486
cpu,25,4,12,0,100,5,9340,107.094,26.8769,62.5151,6.56159,4.82723,4.55627
cpu,25,4,12,0,100,5,9340,105.763,25.6387,62.5099,6.63427,4.86606,4.35639
cpu,25,4,12,0,100,5,9340,105.524,25.1397,62.6898,6.284,5.15249,4.50009
cpu,36,4,12,0,144,5,9540,108.446,24.209,63.9706,8.52122,5.0837,4.91226
cpu,36,4,12,0,144,5,9540,103.621,19.7466,64.3803,8.25396,4.78088,4.70786
cpu,36,4,12,0,144,5,9540,103.548,19.677,64.363,8.23676,4.85079,4.6705
cpu,36,4,12,0,144,5,9540,112.129,28.0275,63.847,8.38632,5.14843,4.96869
cpu,36,4,12,0,144,5,9540,111.288,27.2963,63.884,8.2524,5.17982,4.92501
cpu,49,4,12,0,196,6,10620,130.573,33.2397,71.3649,11.6697,6.54541,5.65345
cpu,49,4,12,0,196,6,10620,121.15,24.9183,70.7759,11.1795,6.24657,5.93026
cpu,49,4,12,0,196,6,10620,121.142,24.171,71.1219,12.0386,5.81579,5.89524
cpu,49,4,12,0,196,6,10620,126.005,27.8411,71.7053,11.9359,6.18675,6.23624
cpu,49,4,12,0,196,6,10620,126.764,28.8946,71.7074,12.0002,6.29101,5.76949
cpu,49,4,12,0,196,6,10620,125.095,28.4008,70.7041,12.061,6.0856,5.7417
cpu,49,4,12,0,196,6,10620,132.792,34.6901,71.6985,12.0816,6.54686,5.66618
cpu,49,4,12,0,196,6,10620,131.053,33.4534,71.2895,11.8221,6.49669,5.88817
cpu,49,4,12,0,196,6,10620,122.87,25.0875,72.0859,11.9457,5.90832,5.7383
cpu,49,4,12,0,196,6,10620,120.292,23.7406,70.7141,12.1847,5.82382,5.73069
cpu,49,4,12,0,196,6,10620,122.952,24.9683,71.6837,11.9653,6.55753,5.67543
cpu,49,4,12,0,196,6,10620,124.54,27.8016,70.9678,12.0361,5.91904,5.7133
cpu,49,4,12,0,196,6,10620,133.73,35.7787,71.745,11.8471,6.51213,5.7439
cpu,49,4,12,0,196,6,10620,129.221,31.915,71.2896,11.9198,6.27838,5.71202
cpu,49,4,12,0,196,6,10620,122.51,25.38,71.623,11.8928,5.8801,5.63026


==> plots/data/chase_juwels_cpu.csv <==
mode,nodes,taskspernode,threadspertask,gpus,Size,Iterations,Vecs,All[sec],Lanczos[sec],Filter[sec],QR[sec],RR[sec],Resid[sec]
cpu,1,4,12,0,4,6,8960,83.9551,18.2834,56.9455,0.905112,2.88697,2.8405
cpu,1,4,12,0,4,6,8960,86.7706,19.4128,58.4414,0.882616,3.04638,2.89491
cpu,1,4,12,0,4,6,8960,86.1153,18.3359,58.8852,0.906467,2.9338,2.94416
cpu,1,4,12,0,4,6,8960,86.2314,18.9377,58.5769,0.864223,2.91021,2.83358
cpu,1,4,12,0,4,6,8960,85.3004,19.567,57.0814,0.910234,2.84008,2.80809
cpu,1,4,12,0,4,6,8960,82.3484,18.2066,55.5984,0.87508,2.80834,2.7654
cpu,1,4,12,0,4,6,8960,85.8986,19.1697,57.9701,0.893004,2.88398,2.88549
cpu,1,4,12,0,4,6,8960,85.3486,19.0588,57.5622,0.896072,2.88382,2.85374
cpu,1,4,12,0,4,6,8960,85.793,19.3804,57.7034,0.896225,2.86959,2.84832
cpu,1,4,12,0,4,6,8960,87.4374,18.8701,59.7087,0.914683,2.92744,2.92369
cpu,4,4,12,0,16,5,8160,80.9201,18.703,52.6552,1.78698,3.03683,2.99659
cpu,4,4,12,0,16,5,8160,83.3931,20.4385,53.2085,1.86004,3.0352,3.10933
cpu,4,4,12,0,16,5,8160,80.7208,18.6975,52.5894,1.75373,2.99455,2.94413
cpu,4,4,12,0,16,5,8160,79.8922,18.2676,52.1433,1.79082,3.00995,2.93853
cpu,4,4,12,0,16,5,8160,80.592,18.256,52.8157,1.7403,3.03688,3.00142
cpu,4,4,12,0,16,5,8160,82.8739,19.7376,53.3508,1.82253,3.136,3.0846
cpu,4,4,12,0,16,5,8160,83.8138,20.7018,53.3596,1.84945,3.14338,3.01877
cpu,4,4,12,0,16,5,8160,82.6527,18.9922,53.8893,1.81553,3.15428,3.05912
cpu,4,4,12,0,16,5,8160,82.924,20.6278,52.7167,1.76925,3.07878,2.98864
cpu,4,4,12,0,16,5,8160,81.6815,19.6236,52.5743,1.76701,2.99713,2.97835
cpu,9,4,12,0,36,7,11360,112.151,20.4306,76.0975,4.3795,4.53098,4.26561
cpu,9,4,12,0,36,7,11360,111.092,20.378,75.3162,4.28406,4.30422,4.36573
cpu,9,4,12,0,36,7,11360,109.949,18.9236,75.5626,4.29524,4.3621,4.36224
cpu,9,4,12,0,36,7,11360,112.798,21.7185,75.5308,4.25068,4.48573,4.36945
cpu,9,4,12,0,36,7,11360,111.84,20.8751,75.4631,4.34607,4.38116,4.33028
cpu,9,4,12,0,36,7,11360,111.977,20.0985,75.8643,4.30011,4.44106,4.83014
cpu,9,4,12,0,36,7,11360,111.787,19.7915,76.2699,4.35892,4.53927,4.38375
cpu,9,4,12,0,36,7,11360,112.464,18.7835,78.0627,4.45743,4.32801,4.3758
cpu,9,4,12,0,36,7,11360,109.323,18.5823,75.324,4.32865,4.3095,4.33396
cpu,9,4,12,0,36,7,11360,110.792,18.7354,76.4839,4.28402,4.49163,4.35378
cpu,16,4,12,0,64,6,10020,103.268,18.9479,67.6858,5.74861,4.50918,4.27884
cpu,16,4,12,0,64,6,10020,106.98,21.9542,67.6831,6.04192,4.53369,4.66918
cpu,16,4,12,0,64,6,10020,106.853,22.5518,67.006,5.58485,4.61379,4.99837
cpu,16,4,12,0,64,6,10020,105.559,21.2635,67.3783,5.8067,4.64014,4.37105
cpu,16,4,12,0,64,6,10020,102.664,18.6352,67.5063,5.58612,4.47704,4.36135
cpu,16,4,12,0,64,6,10020,104.963,21.4279,66.8026,5.62364,4.66161,4.34672
cpu,16,4,12,0,64,6,10020,104.448,20.7699,66.7984,5.85726,4.50765,4.41715
cpu,16,4,12,0,64,6,10020,105.65,21.4023,67.456,5.82944,4.55477,4.30293
cpu,16,4,12,0,64,6,10020,106.849,21.9396,67.7615,5.96545,4.5057,4.57921
cpu,16,4,12,0,64,6,10020,105.162,21.2043,67.1937,5.82101,4.47308,4.36991
cpu,25,4,12,0,100,5,9340,98.7958,19.6598,62.1971,6.32884,4.6734,4.18052
cpu,25,4,12,0,100,5,9340,100.308,20.914,62.1566,6.3064,4.7691,4.40607
cpu,25,4,12,0,100,5,9340,98.4117,19.7045,61.9763,6.2907,4.46013,4.2242
cpu,25,4,12,0,100,5,9340,99.9381,20.9484,61.9818,6.49816,4.48847,4.26053
cpu,25,4,12,0,100,5,9340,98.83,19.9415,61.9323,6.24055,4.47326,4.48667
cpu,25,4,12,0,100,5,9340,103.06,24.4681,61.609,6.4182,4.59414,4.21074
cpu,25,4,12,0,100,5,9340,98.7696,20.0839,61.8238,6.22032,4.42051,4.46422
cpu,25,4,12,0,100,5,9340,104.019,25.3015,61.7272,6.25936,4.72144,4.25068
cpu,25,4,12,0,100,5,9340,97.9024,19.0408,61.8625,6.34152,4.57961,4.32237
cpu,25,4,12,0,100,5,9340,104.488,25.8514,61.6367,6.44277,4.55225,4.2472
cpu,36,4,12,0,144,5,9540,104.505,21.6725,63.3672,7.87376,4.86668,4.97758
cpu,36,4,12,0,144,5,9540,105.462,22.8623,62.9667,7.89349,4.81663,5.17532
cpu,36,4,12,0,144,5,9540,105.128,22.4381,63.3508,8.15014,4.85184,4.58746
cpu,36,4,12,0,144,5,9540,109.741,25.9723,63.7127,8.40601,4.99141,4.90966
cpu,36,4,12,0,144,5,9540,105.305,22.7902,63.1444,7.89657,4.92278,4.8026
cpu,36,4,12,0,144,5,9540,111.511,28.9246,63.1232,7.72312,5.38494,4.60565
cpu,36,4,12,0,144,5,9540,109.723,27.3167,63.0715,7.95526,4.96869,4.65907
cpu,36,4,12,0,144,5,9540,107.874,25.1676,63.1567,7.87576,5.17072,4.75381
cpu,36,4,12,0,144,5,9540,108.012,22.3006,65.4582,8.14027,5.40995,4.95479
cpu,36,4,12,0,144,5,9540,105.223,22.2909,63.2998,7.86851,5.2072,4.8083
cpu,1,4,12,0,4,6,8960,86.1544,18.7056,58.6591,0.90049,2.88408,2.90996
cpu,1,4,12,0,4,6,8960,86.0759,18.5212,58.6665,0.897928,2.93851,2.95856
cpu,1,4,12,0,4,6,8960,85.7389,18.7176,58.2166,0.909812,2.86057,2.89945
cpu,1,4,12,0,4,6,8960,86.2413,18.7558,58.6208,0.907946,2.92581,2.93825
cpu,1,4,12,0,4,6,8960,85.8358,18.5523,58.4624,0.908131,2.89992,2.91851
cpu,4,4,12,0,16,5,8160,82.4283,18.7067,54.0971,1.7667,3.06828,3.04623
cpu,4,4,12,0,16,5,8160,83.0114,18.707,54.5385,1.7917,3.12949,3.10048
cpu,4,4,12,0,16,5,8160,82.9356,18.72,54.5176,1.78337,3.11765,3.05309
cpu,4,4,12,0,16,5,8160,81.4932,18.6486,53.2099,1.85012,3.01703,3.02465
cpu,4,4,12,0,16,5,8160,82.431,18.667,54.0126,1.79667,3.10387,3.10755
cpu,9,4,12,0,36,7,11360,112.091,19.5838,76.7187,4.50666,4.43766,4.39674
cpu,9,4,12,0,36,7,11360,112.041,19.5933,76.8182,4.39142,4.43035,4.36218
cpu,9,4,12,0,36,7,11360,112.214,19.5546,76.98,4.42429,4.45779,4.3511
cpu,9,4,12,0,36,7,11360,112.041,19.5799,76.675,4.48871,4.44992,4.40129
cpu,9,4,12,0,36,7,11360,112.324,19.5861,77.0175,4.39538,4.48031,4.39834
cpu,16,4,12,0,64,6,10020,105.053,19.6034,68.5694,5.8462,4.57048,4.36331
cpu,16,4,12,0,64,6,10020,110.34,25.0883,68.3755,5.70743,4.57099,4.49622
cpu,16,4,12,0,64,6,10020,106.176,20.8857,68.351,5.77793,4.68973,4.36905
cpu,16,4,12,0,64,6,10020,108.734,23.235,68.3407,5.79036,4.78133,4.48626
cpu,16,4,12,0,64,6,10020,107.132,21.2008,68.7259,5.81689,4.6414,4.64704
cpu,25,4,12,0,100,5,9340,104.924,24.8171,62.4252,6.59299,4.82494,4.50653
cpu,25,4,12,0,100,5,9340,106.36,26.657,62.3768,6.62932,4.45264,4.486
cpu,25,4,12,0,100,5,9340,107.094,26.8769,62.5151,6.56159,4.82723,4.55627
cpu,25,4,12,0,100,5,9340,105.763,25.6387,62.5099,6.63427,4.86606,4.35639
cpu,25,4,12,0,100,5,9340,105.524,25.1397,62.6898,6.284,5.15249,4.50009
cpu,36,4,12,0,144,5,9540,108.446,24.209,63.9706,8.52122,5.0837,4.91226
cpu,36,4,12,0,144,5,9540,103.621,19.7466,64.3803,8.25396,4.78088,4.70786
cpu,36,4,12,0,144,5,9540,103.548,19.677,64.363,8.23676,4.85079,4.6705
cpu,36,4,12,0,144,5,9540,112.129,28.0275,63.847,8.38632,5.14843,4.96869
cpu,36,4,12,0,144,5,9540,111.288,27.2963,63.884,8.2524,5.17982,4.92501
cpu,49,4,12,0,196,6,10620,130.573,33.2397,71.3649,11.6697,6.54541,5.65345
cpu,49,4,12,0,196,6,10620,121.15,24.9183,70.7759,11.1795,6.24657,5.93026
cpu,49,4,12,0,196,6,10620,121.142,24.171,71.1219,12.0386,5.81579,5.89524
cpu,49,4,12,0,196,6,10620,126.005,27.8411,71.7053,11.9359,6.18675,6.23624
cpu,49,4,12,0,196,6,10620,126.764,28.8946,71.7074,12.0002,6.29101,5.76949
cpu,49,4,12,0,196,6,10620,125.095,28.4008,70.7041,12.061,6.0856,5.7417
cpu,49,4,12,0,196,6,10620,132.792,34.6901,71.6985,12.0816,6.54686,5.66618
cpu,49,4,12,0,196,6,10620,131.053,33.4534,71.2895,11.8221,6.49669,5.88817
cpu,49,4,12,0,196,6,10620,122.87,25.0875,72.0859,11.9457,5.90832,5.7383
cpu,49,4,12,0,196,6,10620,120.292,23.7406,70.7141,12.1847,5.82382,5.73069
cpu,49,4,12,0,196,6,10620,122.952,24.9683,71.6837,11.9653,6.55753,5.67543
cpu,49,4,12,0,196,6,10620,124.54,27.8016,70.9678,12.0361,5.91904,5.7133
cpu,49,4,12,0,196,6,10620,133.73,35.7787,71.745,11.8471,6.51213,5.7439
cpu,49,4,12,0,196,6,10620,129.221,31.915,71.2896,11.9198,6.27838,5.71202
cpu,49,4,12,0,196,6,10620,122.51,25.38,71.623,11.8928,5.8801,5.63026


==> plots/data/chase_juwels_gpu.csv <==
mode,nodes,taskspernode,threadspertask,gpus,Size,Iterations,Vecs,All[sec],Lanczos[sec],Filter[sec],QR[sec],RR[sec],Resid[sec]
gpu,1,4,10,4,4,6,8960,33.4728,3.85464,17.2807,1.00627,0.698451,0.532447
gpu,1,4,10,4,4,6,8960,33.6912,3.83086,17.5046,1.05434,0.612045,0.547866
gpu,1,4,10,4,4,6,8960,33.5263,3.93362,17.2702,1.03736,0.61689,0.53696
gpu,1,4,10,4,4,6,8960,33.4309,3.79732,17.2884,1.04533,0.62614,0.538695
gpu,1,4,10,4,4,6,8960,33.4266,3.80327,17.2908,1.04501,0.606403,0.540571
gpu,1,4,10,4,4,6,8960,33.4593,3.82503,17.302,1.05822,0.598668,0.536247
gpu,1,4,10,4,4,6,8960,33.4417,3.80286,17.2898,1.06015,0.602589,0.541615
gpu,1,4,10,4,4,6,8960,33.4384,3.82504,17.2783,1.04796,0.598321,0.539387
gpu,1,4,10,4,4,6,8960,33.4073,3.81736,17.2557,1.04964,0.597914,0.538247
gpu,1,4,10,4,4,6,8960,33.3275,3.78801,17.2355,1.03475,0.601318,0.539308
gpu,4,4,10,4,16,5,8160,32.2162,4.12127,15.8552,2.07807,0.911311,0.799306
gpu,4,4,10,4,16,5,8160,32.1499,3.94288,15.9908,2.09201,0.901039,0.800324
gpu,4,4,10,4,16,5,8160,32.0321,3.86736,15.939,2.06686,0.93989,0.797401
gpu,4,4,10,4,16,5,8160,31.9826,3.86227,15.9155,2.05484,0.964235,0.777725
gpu,4,4,10,4,16,5,8160,31.909,3.85873,15.8195,2.11796,0.918553,0.778301
gpu,4,4,10,4,16,5,8160,31.9975,3.89316,15.8391,2.06453,0.933742,0.816599
gpu,4,4,10,4,16,5,8160,31.8734,3.85783,15.8461,2.02933,0.911527,0.767392
gpu,4,4,10,4,16,5,8160,32.0272,3.87354,15.8921,2.13652,0.890774,0.805782
gpu,4,4,10,4,16,5,8160,31.8986,3.86581,15.8359,2.06342,0.891353,0.789588
gpu,4,4,10,4,16,5,8160,31.9432,3.85193,15.8425,2.06909,0.9467,0.798725
gpu,9,4,10,4,36,7,11360,49.4913,4.14184,25.0879,5.38577,1.54448,1.453
gpu,9,4,10,4,36,7,11360,49.3067,3.97132,24.9238,5.50049,1.59831,1.45874
gpu,9,4,10,4,36,7,11360,49.3519,3.97956,25.0178,5.39308,1.63421,1.47606
gpu,9,4,10,4,36,7,11360,49.3281,4.04922,24.9697,5.3654,1.68906,1.41199
gpu,9,4,10,4,36,7,11360,49.2432,3.95811,25.0024,5.37581,1.53639,1.49135
gpu,9,4,10,4,36,7,11360,49.328,3.94799,24.9425,5.54808,1.59295,1.47359
gpu,9,4,10,4,36,7,11360,49.3706,3.98496,25.0424,5.3734,1.6272,1.47492
gpu,9,4,10,4,36,7,11360,49.1835,4.0195,24.9132,5.42657,1.57733,1.40688
gpu,9,4,10,4,36,7,11360,49.2357,3.98739,24.9678,5.35767,1.58632,1.45239
gpu,9,4,10,4,36,7,11360,49.3362,3.9361,24.9748,5.56076,1.55436,1.47632
gpu,16,4,10,4,64,6,10020,45.7291,4.17156,20.7634,6.89698,2.06359,1.66687
gpu,16,4,10,4,64,6,10020,45.9901,4.13494,20.9581,6.91273,1.99383,1.82154
gpu,16,4,10,4,64,6,10020,45.7301,4.16186,20.8421,6.868,2.01639,1.67548
gpu,16,4,10,4,64,6,10020,45.8687,4.19499,20.9471,6.91026,2.02597,1.65587
gpu,16,4,10,4,64,6,10020,45.7706,4.1487,20.7917,6.92446,2.04595,1.68804
gpu,16,4,10,4,64,6,10020,45.9487,4.19538,20.9356,6.93799,2.05842,1.66521
gpu,16,4,10,4,64,6,10020,45.6249,4.18503,20.7308,6.90621,1.94423,1.6998
gpu,16,4,10,4,64,6,10020,45.8691,4.21065,20.8935,6.89202,2.00761,1.70504
gpu,16,4,10,4,64,6,10020,45.6657,4.21584,20.7595,6.90712,1.97295,1.63662
gpu,16,4,10,4,64,6,10020,45.827,4.16694,20.8956,6.85662,2.01675,1.71393
gpu,25,4,10,4,100,5,9340,44.2613,4.23942,19.4191,7.8436,2.24793,2.06817
gpu,25,4,10,4,100,5,9340,44.2363,4.16959,19.4239,7.82957,2.25735,2.10688
gpu,25,4,10,4,100,5,9340,44.21,4.24966,19.401,7.76588,2.21566,2.12476
gpu,25,4,10,4,100,5,9340,44.2401,4.21085,19.4176,7.84738,2.2257,2.08324
gpu,25,4,10,4,100,5,9340,44.2583,4.19847,19.5515,7.80493,2.32373,1.91485
gpu,25,4,10,4,100,5,9340,44.1458,4.19329,19.4077,7.76823,2.28167,2.02377
gpu,25,4,10,4,100,5,9340,44.259,4.1996,19.5262,7.78709,2.31395,1.96906
gpu,25,4,10,4,100,5,9340,44.1655,4.17903,19.4472,7.83485,2.20172,2.03474
gpu,25,4,10,4,100,5,9340,44.1524,4.15653,19.3873,7.85532,2.21545,2.08657
gpu,25,4,10,4,100,5,9340,44.1789,4.17668,19.3938,7.82945,2.20838,2.11073
gpu,36,4,10,4,144,5,9540,49.1409,4.60177,21.1388,9.86954,2.67795,2.38441
gpu,36,4,10,4,144,5,9540,48.826,4.40119,21.0383,9.83402,2.76713,2.31682
gpu,36,4,10,4,144,5,9540,48.8321,4.39618,21.1054,9.79794,2.69082,2.37588
gpu,36,4,10,4,144,5,9540,48.7407,4.31293,21.1114,9.7273,2.77946,2.34173
gpu,36,4,10,4,144,5,9540,48.8983,4.36413,21.1193,9.85937,2.76962,2.33208
gpu,36,4,10,4,144,5,9540,48.8359,4.36792,21.1512,9.76712,2.74807,2.3438
gpu,36,4,10,4,144,5,9540,48.8023,4.33833,21.1242,9.78891,2.81047,2.28501
gpu,36,4,10,4,144,5,9540,48.8024,4.33673,21.1615,9.75812,2.74204,2.3357
gpu,36,4,10,4,144,5,9540,48.8713,4.34365,21.1292,9.86216,2.76148,2.31348
gpu,36,4,10,4,144,5,9540,48.8245,4.30366,21.1404,9.75353,2.77627,2.38167
gpu,1,4,10,4,4,6,8960,33.8687,3.79051,17.6582,1.0183,0.682915,0.562316
gpu,1,4,10,4,4,6,8960,33.4277,3.79239,17.3159,1.01999,0.626891,0.535628
gpu,1,4,10,4,4,6,8960,33.8709,3.7963,17.6615,1.01515,0.685611,0.564958
gpu,1,4,10,4,4,6,8960,33.4073,3.79342,17.2958,1.01849,0.62447,0.539452
gpu,1,4,10,4,4,6,8960,33.8445,3.79003,17.6178,1.02202,0.707941,0.560783
gpu,4,4,10,4,16,5,8160,31.9753,3.88244,15.8407,2.12338,0.917529,0.795434
gpu,4,4,10,4,16,5,8160,31.8963,3.88171,15.8142,2.06543,0.912332,0.791684
gpu,4,4,10,4,16,5,8160,31.9637,3.92675,15.859,2.08372,0.874727,0.78632
gpu,4,4,10,4,16,5,8160,31.879,3.86049,15.7948,2.07727,0.944404,0.775859
gpu,4,4,10,4,16,5,8160,32.1049,3.94443,15.9535,2.03859,0.922356,0.793376
gpu,9,4,10,4,36,7,11360,49.5041,4.01459,25.1556,5.52461,1.62464,1.37575
gpu,9,4,10,4,36,7,11360,49.5848,4.01612,25.149,5.49496,1.68933,1.42976
gpu,9,4,10,4,36,7,11360,49.8619,4.05578,25.3362,5.44017,1.61667,1.54266
gpu,9,4,10,4,36,7,11360,49.477,3.97628,25.0464,5.44512,1.63213,1.53653
gpu,9,4,10,4,36,7,11360,49.6439,4.01904,25.1912,5.49735,1.58936,1.53101
gpu,16,4,10,4,64,6,10020,45.9556,4.30378,20.7419,7.13984,1.95392,1.66624
gpu,16,4,10,4,64,6,10020,46.1417,4.16035,21.1694,6.94762,1.97797,1.74845
gpu,16,4,10,4,64,6,10020,45.8472,4.17111,20.9119,6.95472,1.96035,1.69947
gpu,16,4,10,4,64,6,10020,45.8562,4.22454,20.8908,6.96093,1.94586,1.69367
gpu,16,4,10,4,64,6,10020,45.8981,4.21165,20.9157,7.00061,1.95418,1.67531
gpu,25,4,10,4,100,5,9340,44.4537,4.37978,19.5466,7.83245,2.31045,1.91174
gpu,25,4,10,4,100,5,9340,44.3158,4.17936,19.5658,7.90146,2.2986,1.90948
gpu,25,4,10,4,100,5,9340,44.2566,4.2155,19.5269,7.78745,2.29795,1.93598
gpu,25,4,10,4,100,5,9340,44.3098,4.24935,19.5441,7.86564,2.3039,1.8688
gpu,25,4,10,4,100,5,9340,44.3268,4.22577,19.6098,7.82516,2.2988,1.88444
gpu,36,4,10,4,144,5,9540,49.1798,4.36908,21.2634,9.89,2.71652,2.44875
gpu,36,4,10,4,144,5,9540,49.1843,4.33265,21.2975,9.82408,2.83983,2.39479
gpu,36,4,10,4,144,5,9540,49.2196,4.35202,21.3022,9.86139,2.77828,2.43377
gpu,36,4,10,4,144,5,9540,49.1092,4.33074,21.246,9.84343,2.82087,2.38089
gpu,36,4,10,4,144,5,9540,49.237,4.31773,21.3536,9.83568,2.79876,2.45187
gpu,49,4,10,4,196,6,10620,59.5199,4.65975,24.1945,13.882,3.5367,3.14754
gpu,49,4,10,4,196,6,10620,59.389,4.4474,24.1531,13.9154,3.48165,3.29498
gpu,49,4,10,4,196,6,10620,59.4467,4.42189,24.3241,13.8315,3.60736,3.18392
gpu,49,4,10,4,196,6,10620,59.2181,4.39781,24.1222,13.8219,3.52757,3.24808
gpu,49,4,10,4,196,6,10620,59.4007,4.4782,24.1442,13.8258,3.54118,3.31339
gpu,49,4,10,4,196,6,10620,59.232,4.43283,24.2504,13.7969,3.67179,2.9941
gpu,49,4,10,4,196,6,10620,59.2843,4.3745,24.2458,13.8793,3.52696,3.16322
gpu,49,4,10,4,196,6,10620,59.3709,4.4223,24.377,13.8284,3.70088,2.95059
gpu,49,4,10,4,196,6,10620,59.4529,4.44618,24.2731,13.8284,3.56553,3.25962
gpu,49,4,10,4,196,6,10620,59.3572,4.45544,24.2949,13.8542,3.47547,3.17738
gpu,49,4,10,4,196,6,10620,59.3762,4.45521,24.3145,13.873,3.61138,3.027
gpu,49,4,10,4,196,6,10620,59.4799,4.44768,24.3911,13.9129,3.53177,3.10244
gpu,49,4,10,4,196,6,10620,59.2262,4.37755,24.3021,13.862,3.37853,3.20659
gpu,49,4,10,4,196,6,10620,59.3635,4.46648,24.3138,13.7983,3.49942,3.20067
gpu,49,4,10,4,196,6,10620,59.314,4.42479,24.1881,13.7959,3.65826,3.14597

